Topological Graph Neural Networks

Graph neural networks (GNNs) are a powerful architecture for tackling graph learning tasks, yet have been shown to be oblivious to eminent substructures such as cycles. We present TOGL, a novel layer that incorporates global topological information of a graph using persistent homology. TOGL can be easily integrated into any type of GNN and is strictly more expressive (in terms the Weisfeiler--Lehman graph isomorphism test) than message-passing GNNs. Augmenting GNNs with TOGL leads to improved predictive performance for graph and node classification tasks, both on synthetic data sets, which can be classified by humans using their topology but not by ordinary GNNs, and on real-world data.

==> Data/GCN_summary.csv <==
dataset,depth,val_acc_mean,val_acc_std
Cycles,0,0.48131868839263914,0.03992506994912348
Cycles,1,0.492307710647583,0.059887598976641754
Cycles,2,0.797802209854126,0.044366215461471396
Cycles,3,0.9934065937995911,0.006018928844597264
Cycles,4,0.997802197933197,0.004914434822460978
Cycles,5,1.0,0.0
Cycles,6,0.997802197933197,0.004914434822460978
Cycles,7,1.0,0.0
Cycles,8,1.0,0.0
Necklaces,0,0.4769230842590332,0.029690678116734603
Necklaces,1,0.4307692348957062,0.03594599177788287
Necklaces,2,0.5626373827457428,0.04688073287393071
Necklaces,3,0.7824175953865051,0.04354200346218639
Necklaces,4,0.8329670429229736,0.02252076957185437
Necklaces,5,0.8615384697914124,0.02865583304012266
Necklaces,6,0.8857142925262451,0.036940077609126286
Necklaces,7,0.9252747297286987,0.016299336362759993
Necklaces,8,0.9450549483299255,0.02055855584480096


==> Data/GCN_summary_old.csv <==
dataset,depth,val_acc_mean,val_acc_std
Cycles,1,0.492307710647583,0.059887598976641754
Cycles,2,0.797802209854126,0.044366215461471396
Cycles,3,0.9934065937995911,0.006018928844597264
Cycles,4,0.997802197933197,0.004914434822460978
Cycles,5,1.0,0.0
Cycles,6,0.997802197933197,0.004914434822460978
Cycles,7,1.0,0.0
Cycles,8,1.0,0.0
Necklaces,1,0.4307692348957062,0.03594599177788287
Necklaces,2,0.5626373827457428,0.04688073287393071
Necklaces,3,0.7824175953865051,0.04354200346218639
Necklaces,4,0.8329670429229736,0.02252076957185437
Necklaces,5,0.8615384697914124,0.02865583304012266
Necklaces,6,0.8857142925262451,0.036940077609126286
Necklaces,7,0.9252747297286987,0.016299336362759993
Necklaces,8,0.9450549483299255,0.02055855584480096


==> Data/GCN_summary_spheretorus.csv <==
dataset,depth,val_acc_mean,val_acc_std
Cycles,0,0.48131868839263914,0.03992506994912348
Cycles,1,0.492307710647583,0.059887598976641754
Cycles,2,0.797802209854126,0.044366215461471396
Cycles,3,0.9934065937995911,0.006018928844597264
Cycles,4,0.997802197933197,0.004914434822460978
Cycles,5,1.0,0.0
Cycles,6,0.997802197933197,0.004914434822460978
Cycles,7,1.0,0.0
Cycles,8,1.0,0.0
Necklaces,0,0.4769230842590332,0.029690678116734603
Necklaces,1,0.4307692348957062,0.03594599177788287
Necklaces,2,0.5626373827457428,0.04688073287393071
Necklaces,3,0.7824175953865051,0.04354200346218639
Necklaces,4,0.8329670429229736,0.02252076957185437
Necklaces,5,0.8615384697914124,0.02865583304012266
Necklaces,6,0.8857142925262451,0.036940077609126286
Necklaces,7,0.9252747297286987,0.016299336362759993
Necklaces,8,0.9450549483299255,0.02055855584480096
SphereTorus,0,0.8021978139877319,0.030094644222986685
SphereTorus,1,0.7670329809188843,0.036776262710560524
SphereTorus,2,0.7560439705848694,0.036776262710560524
SphereTorus,3,0.7626373767852783,0.03931547857968795
SphereTorus,4,0.7780219912528992,0.021137783423245175
SphereTorus,5,0.7626373767852783,0.038539949168224896
SphereTorus,6,0.7604395747184753,0.03916160136074358
SphereTorus,7,0.7472527623176575,0.05494505167007446


==> Data/GCN_synthetic.csv <==
Name,val_acc,test_acc,depth,dim1
LargerGCN_Necklaces,0.6153846383094788,0.5959596037864685,8,0.0
LargerGCN_Necklaces,0.6593406796455383,0.6262626051902771,7,0.0
LargerGCN_Necklaces,0.6483516693115234,0.6262626051902771,6,0.0
LargerGCN_Necklaces,0.593406617641449,0.5050504803657532,5,0.0
LargerGCN_Necklaces,0.6373626589775085,0.5656565427780151,4,0.0
LargerGCN_Necklaces,0.6813187003135681,0.5858585834503174,3,0.0
LargerGCN_Necklaces,0.5604395866394043,0.5656565427780151,2,0.0
LargerGCN_Necklaces,0.4615384638309479,0.5454545617103577,1,0.0
LargerGCN_Cycles,1.0,1.0,8,0.0
LargerGCN_Cycles,1.0,1.0,7,0.0
LargerGCN_Cycles,1.0,1.0,6,0.0
LargerGCN_Cycles,1.0,1.0,5,0.0
LargerGCN_Cycles,0.9890109896659852,0.9898989796638488,4,0.0
LargerGCN_Cycles,0.4725274741649628,0.5454545617103577,3,0.0
LargerGCN_Cycles,0.4835164844989776,0.5151515007019043,2,0.0
LargerGCN_Cycles,0.5274725556373596,0.4848484992980957,1,0.0


==> Data/NoFEATS_GCN_summary.csv <==
dataset,depth,test_acc_mean,test_acc_std
Proteins,1,0.68638995885849,0.04125541404757401
Proteins,2,0.6963400781154633,0.03078522977951313
Proteins,3,0.7062419593334198,0.03749003350338791
Proteins,4,0.6882158935070037,0.02825588335808211
Proteins,5,0.6765846252441406,0.03068885586968517
Enzymes,1,0.2166666716337204,0.052704628716620065
Enzymes,2,0.23500000536441804,0.03282012782392377
Enzymes,3,0.23833333551883698,0.03932297300288421
Enzymes,4,0.22000000178813933,0.03314762889130567
Enzymes,5,0.2533333346247673,0.055998233360264486
DD,1,0.6494155585765838,0.03472276047268349
DD,2,0.6773607850074768,0.046516423624967475
DD,3,0.6739564657211303,0.030426316263260346
DD,4,0.6799175202846527,0.03644644842750004
DD,5,0.6681539118289948,0.03288896853634137
MNIST,1,0.41990000009536743,0.022190530861820556
MNIST,2,0.5644000023603439,0.00919383196145551
MNIST,3,0.7139749974012375,0.009316785072383661
MNIST,4,0.7617500126361847,0.004825974772789259
MNIST,5,0.7758250087499619,0.004222444657137461
Cluster,1,0.16750562563538543,0.0011009255720403827
Cluster,2,0.16578394671281174,0.001357793442840617
Cluster,3,0.1662710383534431,0.0003990653496073199
Cluster,4,0.1666420474648475,0.0004886714312682834
Pattern,1,0.8421630561351776,0.00010593851622816699
Pattern,2,0.8480831235647202,0.0002158629884952339
Pattern,3,0.8544649332761765,0.0012909894288552091
Pattern,4,0.8558460474014282,0.00048073767731271624


==> Data/NoFEATS_TopoGNN_summary.csv <==
dataset,depth,fake,deepset,test_acc_mean,test_acc_std
Proteins,1,False,False,0.748334938287735,0.039702824841580185
Proteins,2,False,False,0.7456563651561737,0.038239758878961805
Proteins,3,False,False,0.7429617166519165,0.034548118498597666
Proteins,4,False,False,0.7456644117832184,0.04024538714484466
Proteins,5,False,False,0.7456724524497986,0.03595852479664722
Proteins,1,False,True,0.7528877139091492,0.03596047757987783
Proteins,2,False,True,0.7484314620494843,0.03162006915702907
Proteins,3,False,True,0.7430662691593171,0.0439354582824933
Proteins,4,False,True,0.741167950630188,0.02468637606329854
Proteins,5,False,True,0.7456804931163787,0.02800671237450494
Proteins,1,True,False,0.7097409904003144,0.03641088270857629
Proteins,2,True,False,0.7115025699138642,0.0469584230062212
Proteins,3,True,False,0.6998471677303314,0.030981897728196962
Proteins,4,True,False,0.7061293482780456,0.030695813314672263
Proteins,5,True,False,0.711494529247284,0.03711348194373916
Proteins,1,True,True,0.7034507691860199,0.038776620194916435
Proteins,2,True,True,0.7070141494274139,0.04091081635797821
Proteins,3,True,True,0.7062017321586609,0.0373963060715835
Proteins,4,True,True,0.7070141553878784,0.05765444446627003
Proteins,5,True,True,0.7106740653514863,0.01712463175070298
Enzymes,1,False,False,0.26000000238418575,0.06629526227800402
Enzymes,2,False,False,0.271666669845581,0.06385264685207744
Enzymes,3,False,False,0.2733333379030228,0.06146362982303681
Enzymes,4,False,False,0.3000000029802322,0.07027283506012401
Enzymes,5,False,False,0.2950000002980232,0.05155004377645602
Enzymes,1,False,True,0.26166667416691775,0.06941110717955902
Enzymes,2,False,True,0.23000000491738315,0.08307367138025408
Enzymes,3,False,True,0.2933333359658718,0.07942696044532552
Enzymes,4,False,True,0.29833333641290666,0.06404570107715844
Enzymes,5,False,True,0.28000000566244126,0.06226189017781734
Enzymes,1,True,False,0.21833333671092983,0.03963568628261901
Enzymes,2,True,False,0.2150000050663948,0.05903022902204865
Enzymes,3,True,False,0.21166666895151137,0.03429177431607521
Enzymes,4,True,False,0.22666666954755782,0.041722184334992106
Enzymes,5,True,False,0.26833333522081376,0.05296749513811579
Enzymes,1,True,True,0.24814815156989622,0.06034878011038102
Enzymes,2,True,True,0.2083333373069763,0.040253824294970875
Enzymes,3,True,True,0.24500000178813935,0.059860947018177686
Enzymes,4,True,True,0.2316666692495346,0.05744025103209648
Enzymes,5,True,True,0.25833333730697633,0.06678230705696918
DD,1,False,False,0.7546681106090546,0.030407441194740967
DD,2,False,False,0.7495763719081878,0.023425579969797328
DD,3,False,False,0.7504163444042206,0.020619145513317085
DD,4,False,False,0.7563560247421265,0.024842646682635174
DD,5,False,False,0.7606149256229401,0.033218457224838814
DD,1,False,True,0.7563705146312714,0.029208929406191
DD,2,False,True,0.7588986456394196,0.023572421966723652
DD,3,False,True,0.7563631474971771,0.022306493132680263
DD,4,False,True,0.7486854434013367,0.022898264206585178
DD,5,False,True,0.7504165887832641,0.023895074484826105
DD,1,True,False,0.6666747331619263,0.03244605137867431
DD,2,True,False,0.6647425889968872,0.03168283006192203
DD,3,True,False,0.6562388002872467,0.022385897887193966
DD,4,True,False,0.6444308876991272,0.04769925667979381
DD,5,True,False,0.6826544940471649,0.035784701612327545
DD,1,True,True,0.6944107234477996,0.04176136808244492
DD,2,True,True,0.6705662727355957,0.033175181832456296
DD,3,True,True,0.6884356796741485,0.045040219393287034
DD,4,True,True,0.6841697812080383,0.02563645896414137
DD,5,True,True,0.6766141176223754,0.041823292784939056
MNIST,1,False,False,0.6258500069379807,0.010504759866920527
MNIST,2,False,False,0.7031000107526779,0.024339681326918064
MNIST,3,False,False,0.7785750031471252,0.005985731675297896
MNIST,4,False,False,0.8104499876499176,0.004337807459624242
MNIST,5,False,False,0.8133250027894974,0.00897455623305767
MNIST,1,False,True,0.6594500094652176,0.004171738841773259
MNIST,2,False,True,0.7711999863386154,0.003653299057470666
MNIST,3,False,True,0.8202499896287918,0.003456876378170696
MNIST,4,False,True,0.8427249938249588,0.0073554244673754085
MNIST,5,False,True,0.8415000140666962,0.0032166186419801965
MNIST,1,True,False,0.5640249997377396,0.004367588262260474
MNIST,2,True,False,0.7051749974489212,0.008896582474964174
MNIST,3,True,False,0.7878500074148178,0.008205881407535295
MNIST,4,True,False,0.8198749870061874,0.008832279490976066
MNIST,5,True,False,0.831375002861023,0.004633482184011174
MNIST,1,True,True,0.6002999842166901,0.0027349550375607014
MNIST,2,True,True,0.7549000084400177,0.0019510496853157317
MNIST,3,True,True,0.8169749975204468,0.003286722773612426
MNIST,4,True,True,0.8335500061511993,0.004168532104747193
MNIST,5,True,True,0.8514499813318253,0.003688267350613838
Cluster,1,False,False,0.16679388284683225,0.0005342048266634042
Cluster,2,False,False,0.16620330139994619,0.0007757946429506063
Cluster,3,False,False,0.16656539589166636,0.0009103777358134942
Cluster,4,False,False,0.16680180281400675,0.002507988540615772
Cluster,1,False,True,0.16617361083626744,0.0010391025476589493
Cluster,2,False,True,0.1666114069521427,0.0013719205548725973
Cluster,3,False,True,0.16713996976613998,0.0011294799036694883
Cluster,4,False,True,0.1667554266750812,0.0009264184272727801
Cluster,1,True,False,0.16630553826689715,0.00021481523430678346
Cluster,2,True,False,0.1664899326860904,0.0010186196937608408
Cluster,3,True,False,0.1661239117383956,0.001708430324828911
Cluster,4,True,False,0.1664287187159061,0.002954098154497003
Cluster,1,True,True,0.1663513965904712,0.0007780913860701975
Cluster,2,True,True,0.16736995056271545,0.0007926463247827772
Cluster,3,True,True,0.1668751612305641,0.001459854762674413
Cluster,4,True,True,0.16627354547381396,0.0020699584509396205
Pattern,1,False,False,0.8457911312580109,0.00029221594573826387
Pattern,2,False,False,0.8532834351062775,0.0006080895354533898
Pattern,3,False,False,0.8568247556686401,0
Pattern,4,False,False,0.858529657125473,0.003568533791356721
Pattern,1,False,True,0.8565694987773895,0.0005490806825551384
Pattern,2,False,True,0.8595269471406937,0.001493656612161108
Pattern,3,False,True,0.8669087141752243,0.00021904406294089346
Pattern,4,False,True,0.8673207014799118,0.00020976618962154864
Pattern,1,True,False,0.8424142897129059,0.00018858897989926978
Pattern,2,True,False,0.848848432302475,0.0003758398923459656
Pattern,3,True,False,0.8563290387392044,0.00030502452559888824
Pattern,4,True,False,0.856849193572998,0.00037801433007681606
Pattern,1,True,True,0.8465728908777237,0.0002332088601289221
Pattern,2,True,True,0.8549644947052002,0.0002066293053137542
Pattern,3,True,True,0.8566400706768036,0.0003200951729542903
Pattern,4,True,True,0.8575203716754913,0.000310915243725912


==> Data/PH_fixed_filtration.csv <==
dataset,depth,val_acc_mean,val_acc_std
Cycles,1,0.9988,0.00006
Cycles,2,0.9988,0.00006
Cycles,3,0.9988,0.00006
Cycles,4,0.9988,0.00006
Cycles,5,0.9988,0.00006
Cycles,6,0.9988,0.00006
Cycles,7,0.9988,0.00006
Cycles,8,0.9988,0.00006
Necklaces,1,0.7197,0.0131
Necklaces,2,0.7197,0.0131
Necklaces,3,0.7197,0.0131
Necklaces,4,0.7197,0.0131
Necklaces,5,0.7197,0.0131
Necklaces,6,0.7197,0.0131
Necklaces,7,0.7197,0.0131
Necklaces,8,0.7197,0.0131


==> Data/Structural_results_complete.csv <==
data,depth,gcn_acc,gcn_sdev,gin_acc,gin_sdev,gat_acc,gat_sdev,topognn_acc,topognn_sdev,topognn_static_acc,topognn_static_sdev
DD,1,64.9,3.5,75.0,2.3,59.8,2.0,76.1,2.7,68.8,4.1
DD,2,67.7,4.7,75.4,3.1,61.6,4.3,74.8,2.7,66.5,2.8
DD,3,67.4,3.0,74.9,3.3,62.0,4.3,75.3,2.4,68.8,4.5
DD,4,68.0,3.6,75.6,2.8,63.3,3.7,75.1,2.1,68.0,2.4
DD,5,66.8,3.3,75.6,2.1,62.6,3.9,75.9,3.3,67.6,4.1
Proteins,1,68.6,4.1,72.0,3.4,66.8,3.5,75.3,3.4,70.3,2.6
Proteins,2,69.6,3.1,73.1,4.1,66.8,3.2,74.9,3.5,71.0,3.5
Proteins,3,70.6,3.7,73.0,4.4,67.0,3.4,73.8,4.3,70.5,3.7
Proteins,4,68.8,2.8,74.6,3.1,67.5,2.6,73.8,3.7,71.2,5.1
Proteins,5,67.7,3.1,73.0,3.2,65.7,1.7,74.7,3.3,71.2,1.9
Enzymes,1,21.7,5.3,20.8,4.2,15.3,3.1,26.3,6.4,23.0,6.3
Enzymes,2,23.5,3.3,20.5,5.3,17.5,5.2,26.2,8.1,21.2,4.6
Enzymes,3,23.8,3.9,20.5,6.0,16.3,7.0,29.2,6.1,24.3,6.1
Enzymes,4,22.0,3.3,21.3,6.5,21.7,2.9,30.3,6.5,23.7,5.4
Enzymes,5,25.3,5.6,21.0,4.4,19.8,5.8,29.0,5.2,26.8,7.2
Pattern,1,84.2,0.0,69.5,0.0,55.2,3.6,85.7,0.0,84.6,0.0
Pattern,2,84.8,0.0,84.3,0.0,55.1,6.3,86.1,0.0,85.5,0.0
Pattern,3,85.4,0.1,84.7,0.0,62.9,5.2,86.7,0.0,85.7,0.0
Pattern,4,85.6,0.0,84.8,0.0,58.3,8.8,86.7,0.0,85.8,0.0
Cluster,1,16.8,0.1,16.7,0.1,16.7,0.1,16.6,0.0,16.7,0.0
Cluster,2,16.6,0.1,16.6,0.1,16.6,0.1,16.6,0.0,16.6,0.0
Cluster,3,16.6,0.0,16.4,0.2,16.7,0.1,16.6,0.0,16.6,0.0
Cluster,4,16.7,0.0,16.4,0.1,16.7,0.0,16.8,0.0,16.8,0.0
MNIST,1,42.0,2.2,42.9,0.0,40.4,2.9,66.4,0.0,60.3,0.0
MNIST,2,56.4,0.9,68.3,0.7,48.1,7.3,77.4,0.0,75.3,0.0
MNIST,3,71.4,0.9,79.1,0.3,68.7,2.6,82.3,0.0,81.3,0.0
MNIST,4,76.2,0.5,83.4,0.9,63.2,10.4,84.8,0.0,82.9,0.0
MNIST,5,77.6,0.4,85.1,0.6,56.8,20.4,84.0,0.0,85.0,0.0


==> Data/TopoGNN.csv <==
dataset,depth,fake,dim1,val_acc_mean,val_acc_std
Cycles,1,False,False,0.995604395866394,0.006018928844597242
Cycles,2,False,False,0.9912087917327881,0.009194065677640093
Cycles,3,False,False,0.9934065937995911,0.00982886964492196
Cycles,4,False,False,0.9912087917327881,0.009194065677640114
Cycles,5,False,False,0.9934065937995911,0.006018928844597247
Cycles,6,False,False,0.997802197933197,0.004914434822460939
Cycles,7,False,False,1.0,0.0
Cycles,8,False,False,0.995604395866394,0.009828869644921988
Cycles,1,False,True,1.0,0.0
Cycles,2,False,True,0.997802197933197,0.004914434822460939
Cycles,3,False,True,1.0,0.0
Cycles,4,False,True,0.997802197933197,0.004914434822460978
Cycles,5,False,True,0.9934065937995911,0.006018928844597264
Cycles,6,False,True,1.0,0.0
Cycles,7,False,True,1.0,0.0
Cycles,8,False,True,0.997802197933197,0.004914434822460947
Cycles,1,True,False,0.46153846979141233,0.058665268602438064
Cycles,2,True,False,0.9516483545303347,0.014743304467382928
Cycles,3,True,False,0.997802197933197,0.004914434822460947
Cycles,4,True,False,0.997802197933197,0.004914434822460947
Cycles,5,True,False,1.0,0.0
Cycles,6,True,False,1.0,0.0
Cycles,7,True,False,1.0,0.0
Cycles,8,True,False,1.0,0.0
Cycles,1,True,True,0.49010990262031556,0.07147083476152767
Cycles,2,True,True,0.9274725317955017,0.035267704570147225
Cycles,3,True,True,0.995604395866394,0.006018928844597242
Cycles,4,True,True,1.0,0.0
Cycles,5,True,True,1.0,0.0
Cycles,6,True,True,0.997802197933197,0.004914434822460938
Cycles,7,True,True,1.0,0.0
Cycles,8,True,True,1.0,0.0
Necklaces,1,False,False,0.8439560532569885,0.028444347987100653
Necklaces,2,False,False,0.8725274801254272,0.04298374956018397
Necklaces,3,False,False,0.8725274801254272,0.06976074418524912
Necklaces,4,False,False,0.89670330286026,0.04007600316910913
Necklaces,5,False,False,0.9538461565971375,0.023823606699429505
Necklaces,6,False,False,0.9670329689979553,0.038852018628554905
Necklaces,7,False,False,0.9692307710647583,0.02382360669942948
Necklaces,8,False,False,0.9802197813987732,0.012037857689194692
Necklaces,1,False,True,0.9802197813987732,0.004914434822461041
Necklaces,2,False,True,0.9912087917327881,0.014327916520061362
Necklaces,3,False,True,0.9846153855323792,0.01252939952900429
Necklaces,4,False,True,0.9868131875991821,0.009194065677640112
Necklaces,5,False,True,0.9802197813987732,0.019657739289843976
Necklaces,6,False,True,0.9890109896659851,0.019033524223413235
Necklaces,7,False,True,0.9912087917327881,0.009194065677640095
Necklaces,8,False,True,0.995604395866394,0.006018928844597277
Necklaces,1,True,False,0.4857142984867096,0.03333133240224187
Necklaces,2,True,False,0.6417582631111145,0.04298374956018399
Necklaces,3,True,False,0.7582417726516724,0.04326377694881521
Necklaces,4,True,False,0.8769230842590332,0.05293008290574654
Necklaces,5,True,False,0.9582417607307434,0.01203785768919464
Necklaces,6,True,False,0.9648351669311523,0.029486608934765964
Necklaces,7,True,False,0.9692307710647583,0.01432791652006137
Necklaces,8,True,False,0.9758241772651672,0.009194065677640226
Necklaces,1,True,True,0.49230770468711854,0.04688073496966269
Necklaces,2,True,True,0.5989011228084564,0.04789998553549506
Necklaces,3,True,True,0.7714285850524902,0.039925057234753425
Necklaces,4,True,True,0.9076923131942749,0.027582197032920412
Necklaces,5,True,True,0.9494505524635315,0.027582197032920384
Necklaces,6,True,True,0.9670329689979553,0.010989010334014913
Necklaces,7,True,True,0.9802197813987732,0.018056786533792057
Necklaces,8,True,True,0.9824175834655762,0.009828869644922083


==> Data/TopoGNN_fake_synthetic.csv <==
Name,val_acc,test_acc,depth,dim1
LargerTopoGNN_Necklaces,0.5824176073074341,0.5656565427780151,8,False
LargerTopoGNN_Necklaces,0.8791208863258362,0.8282828330993652,8,True
LargerTopoGNN_Necklaces,0.6153846383094788,0.5656565427780151,7,False
LargerTopoGNN_Necklaces,0.8351648449897766,0.7676767706871033,7,True
LargerTopoGNN_Necklaces,0.5604395866394043,0.4444444477558136,6,False
LargerTopoGNN_Necklaces,0.593406617641449,0.5959596037864685,6,True
LargerTopoGNN_Necklaces,0.5494505763053894,0.5555555820465088,5,False
LargerTopoGNN_Necklaces,0.5274725556373596,0.5656565427780151,5,True
LargerTopoGNN_Necklaces,0.5714285969734192,0.5858585834503174,4,False
LargerTopoGNN_Necklaces,0.5604395866394043,0.5353535413742065,4,True
LargerTopoGNN_Necklaces,0.5494505763053894,0.4444444477558136,3,False
LargerTopoGNN_Necklaces,0.4725274741649628,0.4444444477558136,3,True
LargerTopoGNN_Necklaces,0.4725274741649628,0.5656565427780151,2,False
LargerTopoGNN_Necklaces,0.4945054948329925,0.5151515007019043,2,True
LargerTopoGNN_Necklaces,0.4835164844989776,0.4242424368858337,1,False
LargerTopoGNN_Necklaces,0.4615384638309479,0.5555555820465088,1,True
LargerTopoGNN_Cycles,1.0,1.0,8,False
LargerTopoGNN_Cycles,1.0,1.0,8,True
LargerTopoGNN_Cycles,1.0,1.0,7,False
LargerTopoGNN_Cycles,1.0,1.0,7,True
LargerTopoGNN_Cycles,1.0,1.0,6,False
LargerTopoGNN_Cycles,1.0,1.0,6,True
LargerTopoGNN_Cycles,1.0,1.0,5,False
LargerTopoGNN_Cycles,1.0,1.0,5,True
LargerTopoGNN_Cycles,1.0,1.0,4,False
LargerTopoGNN_Cycles,1.0,1.0,4,True
LargerTopoGNN_Cycles,0.5604395866394043,0.5252525210380554,3,False
LargerTopoGNN_Cycles,0.4945054948329925,0.4848484992980957,3,True
LargerTopoGNN_Cycles,0.4835164844989776,0.4747474789619446,2,False
LargerTopoGNN_Cycles,0.5274725556373596,0.5454545617103577,2,True
LargerTopoGNN_Cycles,0.5164835453033447,0.5050504803657532,1,False
LargerTopoGNN_Cycles,0.5714285969734192,0.4242424368858337,1,True


==> Data/TopoGNN_summary.csv <==
dataset,depth,fake,dim1,val_acc_mean,val_acc_std
Cycles,0,False,False,1.0,0.0
Cycles,1,False,False,0.995604395866394,0.006018928844597242
Cycles,2,False,False,0.9912087917327881,0.009194065677640093
Cycles,3,False,False,0.9934065937995911,0.00982886964492196
Cycles,4,False,False,0.9912087917327881,0.009194065677640114
Cycles,5,False,False,0.9934065937995911,0.006018928844597247
Cycles,6,False,False,0.997802197933197,0.004914434822460939
Cycles,7,False,False,1.0,0.0
Cycles,8,False,False,0.995604395866394,0.009828869644921988
Cycles,0,False,True,1.0,0.0
Cycles,1,False,True,1.0,0.0
Cycles,2,False,True,0.997802197933197,0.004914434822460939
Cycles,3,False,True,1.0,0.0
Cycles,4,False,True,0.997802197933197,0.004914434822460978
Cycles,5,False,True,0.9934065937995911,0.006018928844597264
Cycles,6,False,True,1.0,0.0
Cycles,7,False,True,1.0,0.0
Cycles,8,False,True,0.997802197933197,0.004914434822460947
Cycles,0,True,False,0.47252747416496277,0.0077704037257109535
Cycles,1,True,False,0.46153846979141233,0.058665268602438064
Cycles,2,True,False,0.9516483545303347,0.014743304467382928
Cycles,3,True,False,0.997802197933197,0.004914434822460947
Cycles,4,True,False,0.997802197933197,0.004914434822460947
Cycles,5,True,False,1.0,0.0
Cycles,6,True,False,1.0,0.0
Cycles,7,True,False,1.0,0.0
Cycles,8,True,False,1.0,0.0
Cycles,0,True,True,0.4681318819522858,0.059988336720549165
Cycles,1,True,True,0.49010990262031556,0.07147083476152767
Cycles,2,True,True,0.9274725317955017,0.035267704570147225
Cycles,3,True,True,0.995604395866394,0.006018928844597242
Cycles,4,True,True,1.0,0.0
Cycles,5,True,True,1.0,0.0
Cycles,6,True,True,0.997802197933197,0.004914434822460938
Cycles,7,True,True,1.0,0.0
Cycles,8,True,True,1.0,0.0
Necklaces,0,False,False,0.8109890222549438,0.05119039122948337
Necklaces,1,False,False,0.8439560532569885,0.028444347987100653
Necklaces,2,False,False,0.8725274801254272,0.04298374956018397
Necklaces,3,False,False,0.8725274801254272,0.06976074418524912
Necklaces,4,False,False,0.89670330286026,0.04007600316910913
Necklaces,5,False,False,0.9538461565971375,0.023823606699429505
Necklaces,6,False,False,0.9670329689979553,0.038852018628554905
Necklaces,7,False,False,0.9692307710647583,0.02382360669942948
Necklaces,8,False,False,0.9802197813987732,0.012037857689194692
Necklaces,0,False,True,0.9780219793319702,0.010989010334015004
Necklaces,1,False,True,0.9802197813987732,0.004914434822461041
Necklaces,2,False,True,0.9912087917327881,0.014327916520061362
Necklaces,3,False,True,0.9846153855323792,0.01252939952900429
Necklaces,4,False,True,0.9868131875991821,0.009194065677640112
Necklaces,5,False,True,0.9802197813987732,0.019657739289843976
Necklaces,6,False,True,0.9890109896659851,0.019033524223413235
Necklaces,7,False,True,0.9912087917327881,0.009194065677640095
Necklaces,8,False,True,0.995604395866394,0.006018928844597277
Necklaces,0,True,False,0.4989011108875275,0.03931549357369269
Necklaces,1,True,False,0.4857142984867096,0.03333133240224187
Necklaces,2,True,False,0.6417582631111145,0.04298374956018399
Necklaces,3,True,False,0.7582417726516724,0.04326377694881521
Necklaces,4,True,False,0.8769230842590332,0.05293008290574654
Necklaces,5,True,False,0.9582417607307434,0.01203785768919464
Necklaces,6,True,False,0.9648351669311523,0.029486608934765964
Necklaces,7,True,False,0.9692307710647583,0.01432791652006137
Necklaces,8,True,False,0.9758241772651672,0.009194065677640226
Necklaces,0,True,True,0.4835164904594421,0.03296704341967934
Necklaces,1,True,True,0.49230770468711854,0.04688073496966269
Necklaces,2,True,True,0.5989011228084564,0.04789998553549506
Necklaces,3,True,True,0.7714285850524902,0.039925057234753425
Necklaces,4,True,True,0.9076923131942749,0.027582197032920412
Necklaces,5,True,True,0.9494505524635315,0.027582197032920384
Necklaces,6,True,True,0.9670329689979553,0.010989010334014913
Necklaces,7,True,True,0.9802197813987732,0.018056786533792057
Necklaces,8,True,True,0.9824175834655762,0.009828869644922083


==> Data/TopoGNN_summary_spheretorus.csv <==
dataset,depth,fake,dim1,val_acc_mean,val_acc_std
Cycles,0,False,False,1.0,0.0
Cycles,1,False,False,0.995604395866394,0.006018928844597242
Cycles,2,False,False,0.9912087917327881,0.009194065677640093
Cycles,3,False,False,0.9934065937995911,0.00982886964492196
Cycles,4,False,False,0.9912087917327881,0.009194065677640114
Cycles,5,False,False,0.9934065937995911,0.006018928844597247
Cycles,6,False,False,0.997802197933197,0.004914434822460939
Cycles,7,False,False,1.0,0.0
Cycles,8,False,False,0.995604395866394,0.009828869644921988
Cycles,0,False,True,1.0,0.0
Cycles,1,False,True,1.0,0.0
Cycles,2,False,True,0.997802197933197,0.004914434822460939
Cycles,3,False,True,1.0,0.0
Cycles,4,False,True,0.997802197933197,0.004914434822460978
Cycles,5,False,True,0.9934065937995911,0.006018928844597264
Cycles,6,False,True,1.0,0.0
Cycles,7,False,True,1.0,0.0
Cycles,8,False,True,0.997802197933197,0.004914434822460947
Cycles,0,True,False,0.47252747416496277,0.0077704037257109535
Cycles,1,True,False,0.46153846979141233,0.058665268602438064
Cycles,2,True,False,0.9516483545303345,0.014743304467382928
Cycles,3,True,False,0.997802197933197,0.004914434822460947
Cycles,4,True,False,0.997802197933197,0.004914434822460947
Cycles,5,True,False,1.0,0.0
Cycles,6,True,False,1.0,0.0
Cycles,7,True,False,1.0,0.0
Cycles,8,True,False,1.0,0.0
Cycles,0,True,True,0.4681318819522858,0.059988336720549165
Cycles,1,True,True,0.49010990262031556,0.07147083476152767
Cycles,2,True,True,0.9274725317955017,0.035267704570147225
Cycles,3,True,True,0.995604395866394,0.006018928844597242
Cycles,4,True,True,1.0,0.0
Cycles,5,True,True,1.0,0.0
Cycles,6,True,True,0.997802197933197,0.004914434822460938
Cycles,7,True,True,1.0,0.0
Cycles,8,True,True,1.0,0.0
Necklaces,0,False,False,0.8109890222549438,0.05119039122948337
Necklaces,1,False,False,0.8439560532569885,0.028444347987100653
Necklaces,2,False,False,0.8725274801254272,0.04298374956018397
Necklaces,3,False,False,0.8725274801254272,0.06976074418524912
Necklaces,4,False,False,0.89670330286026,0.04007600316910913
Necklaces,5,False,False,0.9538461565971375,0.023823606699429505
Necklaces,6,False,False,0.9670329689979553,0.038852018628554905
Necklaces,7,False,False,0.9692307710647583,0.02382360669942948
Necklaces,8,False,False,0.9802197813987732,0.012037857689194692
Necklaces,0,False,True,0.9780219793319702,0.010989010334015004
Necklaces,1,False,True,0.9802197813987732,0.004914434822461041
Necklaces,2,False,True,0.9912087917327881,0.014327916520061362
Necklaces,3,False,True,0.9846153855323792,0.01252939952900429
Necklaces,4,False,True,0.9868131875991821,0.009194065677640112
Necklaces,5,False,True,0.9802197813987732,0.019657739289843976
Necklaces,6,False,True,0.9890109896659851,0.019033524223413235
Necklaces,7,False,True,0.9912087917327881,0.009194065677640095
Necklaces,8,False,True,0.995604395866394,0.006018928844597277
Necklaces,0,True,False,0.4989011108875275,0.03931549357369269
Necklaces,1,True,False,0.4857142984867096,0.03333133240224187
Necklaces,2,True,False,0.6417582631111145,0.04298374956018399
Necklaces,3,True,False,0.7582417726516724,0.04326377694881521
Necklaces,4,True,False,0.8769230842590332,0.05293008290574654
Necklaces,5,True,False,0.9582417607307434,0.01203785768919464
Necklaces,6,True,False,0.9648351669311523,0.029486608934765964
Necklaces,7,True,False,0.9692307710647583,0.01432791652006137
Necklaces,8,True,False,0.9758241772651672,0.009194065677640226
Necklaces,0,True,True,0.4835164904594421,0.03296704341967934
Necklaces,1,True,True,0.49230770468711854,0.04688073496966269
Necklaces,2,True,True,0.5989011228084564,0.04789998553549506
Necklaces,3,True,True,0.7714285850524902,0.039925057234753425
Necklaces,4,True,True,0.9076923131942749,0.027582197032920412
Necklaces,5,True,True,0.9494505524635315,0.027582197032920384
Necklaces,6,True,True,0.9670329689979553,0.010989010334014913
Necklaces,7,True,True,0.9802197813987732,0.018056786533792057
Necklaces,8,True,True,0.9824175834655762,0.009828869644922083
SphereTorus,0,False,False,1.0,0.0
SphereTorus,1,False,False,1.0,0.0
SphereTorus,2,False,False,1.0,0.0
SphereTorus,3,False,False,1.0,0.0
SphereTorus,4,False,False,1.0,0.0
SphereTorus,5,False,False,1.0,0.0
SphereTorus,0,False,True,1.0,0.0
SphereTorus,1,False,True,0.997802197933197,0.004914434822460942
SphereTorus,2,False,True,1.0,0.0
SphereTorus,3,False,True,1.0,0.0
SphereTorus,4,False,True,1.0,0.0
SphereTorus,5,False,True,1.0,0.0
SphereTorus,0,True,False,1.0,0.0
SphereTorus,1,True,False,1.0,0.0
SphereTorus,2,True,False,1.0,0.0
SphereTorus,3,True,False,1.0,0.0
SphereTorus,4,True,False,1.0,0.0
SphereTorus,5,True,False,1.0,0.0
SphereTorus,0,True,True,1.0,0.0
SphereTorus,1,True,True,0.997802197933197,0.004914434822460939
SphereTorus,2,True,True,1.0,0.0
SphereTorus,3,True,True,1.0,0.0
SphereTorus,4,True,True,1.0,0.0
SphereTorus,5,True,True,1.0,0.0
SphereTorus,6,True,True,1.0,0.0


==> Data/TopoGNN_synthetic.csv <==
Name,val_acc,test_acc,depth,dim1
LargerTopoGNN_Necklaces,0.6483516693115234,0.4646464586257934,8,False
LargerTopoGNN_Necklaces,0.9890109896659852,0.9898989796638488,8,True
LargerTopoGNN_Necklaces,0.8571428656578064,0.808080792427063,7,False
LargerTopoGNN_Necklaces,0.9670329689979552,0.9494949579238892,7,True
LargerTopoGNN_Necklaces,0.6813187003135681,0.5454545617103577,6,False
LargerTopoGNN_Necklaces,0.9670329689979552,0.9494949579238892,6,True
LargerTopoGNN_Necklaces,0.6263736486434937,0.4141414165496826,5,False
LargerTopoGNN_Necklaces,0.9230769276618958,0.9090909361839294,5,True
LargerTopoGNN_Necklaces,0.7362637519836426,0.5555555820465088,4,False
LargerTopoGNN_Necklaces,0.9120879173278807,0.9595959782600404,4,True
LargerTopoGNN_Necklaces,0.6813187003135681,0.5757575631141663,3,False
LargerTopoGNN_Necklaces,0.9450549483299256,0.9696969985961914,3,True
LargerTopoGNN_Necklaces,0.7142857313156128,0.6262626051902771,2,False
LargerTopoGNN_Necklaces,0.9450549483299256,0.939393937587738,2,True
LargerTopoGNN_Necklaces,0.7472527623176575,0.747474730014801,1,False
LargerTopoGNN_Necklaces,0.9230769276618958,0.9292929172515868,1,True
LargerTopoGNN_Cycles,1.0,1.0,8,False
LargerTopoGNN_Cycles,1.0,1.0,8,True
LargerTopoGNN_Cycles,1.0,1.0,7,False
LargerTopoGNN_Cycles,1.0,1.0,7,True
LargerTopoGNN_Cycles,0.9890109896659852,1.0,6,False
LargerTopoGNN_Cycles,1.0,1.0,6,True
LargerTopoGNN_Cycles,1.0,0.9898989796638488,5,False
LargerTopoGNN_Cycles,1.0,1.0,5,True
LargerTopoGNN_Cycles,1.0,1.0,4,False
LargerTopoGNN_Cycles,1.0,1.0,4,True
LargerTopoGNN_Cycles,0.9890109896659852,0.9898989796638488,3,False
LargerTopoGNN_Cycles,1.0,1.0,3,True
LargerTopoGNN_Cycles,1.0,0.9797979593276978,2,False
LargerTopoGNN_Cycles,1.0,1.0,2,True
LargerTopoGNN_Cycles,1.0,1.0,1,False
LargerTopoGNN_Cycles,1.0,1.0,1,True


==> Data/WL_synthetic.csv <==
Name,accuracy,sdev,depth
WL_Cycles,51.62,0.62,1
WL_Cycles,51.62,0.62,2
WL_Cycles,51.62,0.62,3
WL_Cycles,51.62,0.62,4
WL_Cycles,51.62,0.62,5
WL_Cycles,51.62,0.62,6
WL_Cycles,51.62,0.62,7
WL_Cycles,51.62,0.62,8
WL_Necklaces,50.46,0.68,1
WL_Necklaces,49.67,0.86,2
WL_Necklaces,51.23,1.12,3
WL_Necklaces,56.96,0.98,4
WL_Necklaces,61.98,0.97,5
WL_Necklaces,65.92,0.86,6
WL_Necklaces,71.68,0.23,7
WL_Necklaces,71.87,0.29,8


==> figures/TopoGNN_summary.csv <==
dataset,depth,fake,dim1,val_acc_mean,val_acc_std
Cycles,0,False,False,1.0,0.0
Cycles,1,False,False,0.995604395866394,0.006018928844597242
Cycles,2,False,False,0.9912087917327881,0.009194065677640093
Cycles,3,False,False,0.9934065937995911,0.00982886964492196
Cycles,4,False,False,0.9912087917327881,0.009194065677640114
Cycles,5,False,False,0.9934065937995911,0.006018928844597247
Cycles,6,False,False,0.997802197933197,0.004914434822460939
Cycles,7,False,False,1.0,0.0
Cycles,8,False,False,0.995604395866394,0.009828869644921988
Cycles,0,False,True,1.0,0.0
Cycles,1,False,True,1.0,0.0
Cycles,2,False,True,0.997802197933197,0.004914434822460939
Cycles,3,False,True,1.0,0.0
Cycles,4,False,True,0.997802197933197,0.004914434822460978
Cycles,5,False,True,0.9934065937995911,0.006018928844597264
Cycles,6,False,True,1.0,0.0
Cycles,7,False,True,1.0,0.0
Cycles,8,False,True,0.997802197933197,0.004914434822460947
Cycles,0,True,False,0.47252747416496277,0.0077704037257109535
Cycles,1,True,False,0.46153846979141233,0.058665268602438064
Cycles,2,True,False,0.9516483545303347,0.014743304467382928
Cycles,3,True,False,0.997802197933197,0.004914434822460947
Cycles,4,True,False,0.997802197933197,0.004914434822460947
Cycles,5,True,False,1.0,0.0
Cycles,6,True,False,1.0,0.0
Cycles,7,True,False,1.0,0.0
Cycles,8,True,False,1.0,0.0
Cycles,0,True,True,0.4681318819522858,0.059988336720549165
Cycles,1,True,True,0.49010990262031556,0.07147083476152767
Cycles,2,True,True,0.9274725317955017,0.035267704570147225
Cycles,3,True,True,0.995604395866394,0.006018928844597242
Cycles,4,True,True,1.0,0.0
Cycles,5,True,True,1.0,0.0
Cycles,6,True,True,0.997802197933197,0.004914434822460938
Cycles,7,True,True,1.0,0.0
Cycles,8,True,True,1.0,0.0
Necklaces,0,False,False,0.8109890222549438,0.05119039122948337
Necklaces,1,False,False,0.8439560532569885,0.028444347987100653
Necklaces,2,False,False,0.8725274801254272,0.04298374956018397
Necklaces,3,False,False,0.8725274801254272,0.06976074418524912
Necklaces,4,False,False,0.89670330286026,0.04007600316910913
Necklaces,5,False,False,0.9538461565971375,0.023823606699429505
Necklaces,6,False,False,0.9670329689979553,0.038852018628554905
Necklaces,7,False,False,0.9692307710647583,0.02382360669942948
Necklaces,8,False,False,0.9802197813987732,0.012037857689194692
Necklaces,0,False,True,0.9780219793319702,0.010989010334015004
Necklaces,1,False,True,0.9802197813987732,0.004914434822461041
Necklaces,2,False,True,0.9912087917327881,0.014327916520061362
Necklaces,3,False,True,0.9846153855323792,0.01252939952900429
Necklaces,4,False,True,0.9868131875991821,0.009194065677640112
Necklaces,5,False,True,0.9802197813987732,0.019657739289843976
Necklaces,6,False,True,0.9890109896659851,0.019033524223413235
Necklaces,7,False,True,0.9912087917327881,0.009194065677640095
Necklaces,8,False,True,0.995604395866394,0.006018928844597277
Necklaces,0,True,False,0.4989011108875275,0.03931549357369269
Necklaces,1,True,False,0.4857142984867096,0.03333133240224187
Necklaces,2,True,False,0.6417582631111145,0.04298374956018399
Necklaces,3,True,False,0.7582417726516724,0.04326377694881521
Necklaces,4,True,False,0.8769230842590332,0.05293008290574654
Necklaces,5,True,False,0.9582417607307434,0.01203785768919464
Necklaces,6,True,False,0.9648351669311523,0.029486608934765964
Necklaces,7,True,False,0.9692307710647583,0.01432791652006137
Necklaces,8,True,False,0.9758241772651672,0.009194065677640226
Necklaces,0,True,True,0.4835164904594421,0.03296704341967934
Necklaces,1,True,True,0.49230770468711854,0.04688073496966269
Necklaces,2,True,True,0.5989011228084564,0.04789998553549506
Necklaces,3,True,True,0.7714285850524902,0.039925057234753425
Necklaces,4,True,True,0.9076923131942749,0.027582197032920412
Necklaces,5,True,True,0.9494505524635315,0.027582197032920384
Necklaces,6,True,True,0.9670329689979553,0.010989010334014913
Necklaces,7,True,True,0.9802197813987732,0.018056786533792057
Necklaces,8,True,True,0.9824175834655762,0.009828869644922083

